CARRSSPipeline: Flux Calibration and Non-linear Reprojection for SALT-RSS Multi-Object Spectroscopy over 3500-9500 {\AA}

The Robert Stobie Spectrograph (RSS) on the Southern African Large Telescope (SALT) offers multi-object spectroscopy over an 8' field-of-view at resolutions up to 3000. Reduction is typically conducted using RSSMOSPipeline, which performs basic data calibrations, sky subtraction, and wavelength calibration. However, flux calibration of SALT-RSS using spectrophotometric standard star observations is difficult due to variable primary mirror illumination. We describe a novel approach where stars with Sloan Digital Sky Survey spectra are included as alignment stars on RSS slitmasks and then used to perform flux calibration of the resulting data. RSS offers multiple settings that can be pieced together to cover the entire optical range, utilizing grating angle dithers to fill chip gaps. We introduce a non-linear reprojection routine that defines an exponential wavelength array spanning 3500-9500 Angstroms with gradually decreasing resolution and then reprojects several individual settings into a single 2D spectrum for each object. Our flux calibration and non-linear reprojection routines are released as part of the Calibration And Reprojection for RSS Pipeline (CARRSSPipeline; https://github.com/GeorgeTheGeorgian/CARRSSPipeline.git ), that enables the extraction of full-optical-coverage, flux-calibrated, medium-resolution one-dimensional spectra.

==> continuum_table.csv <==
,,
HETDEX J100057.95+021524.4,0.025,$-$0.512
HETDEX J100048.38+021454.2,0.361,\hspace{0.3cm}0.023
HETDEX J100032.77+021357.3,0.229,$-$0.128
HETDEX J100041.45+021331.8,0.133,\hspace{0.3cm}0.060
